Attack Tolerance of Link Prediction Algorithms: How to Hide Your Relations in a Social Network

Link prediction is one of the fundamental research problems in network analysis. Intuitively, it involves identifying the edges that are most likely to be added to a given network, or the edges that appear to be missing from the network when in fact they are present. Various algorithms have been proposed to solve this problem over the past decades. For all their benefits, such algorithms raise serious privacy concerns, as they could be used to expose a connection between two individuals who wish to keep their relationship private. With this in mind, we investigate the ability of such individuals to evade link prediction algorithms. More precisely, we study their ability to strategically alter their connections so as to increase the probability that some of their connections remain unidentified by link prediction algorithms. We formalize this question as an optimization problem, and prove that finding an optimal solution is NP-complete. Despite this hardness, we show that the situation is not bleak in practice. In particular, we propose two heuristics that can easily be applied by members of the general public on existing social media. We demonstrate the effectiveness of those heuristics on a wide variety of networks and against a plethora of link prediction algorithms.

==> figures/plots/local-bars/res.csv <==
all
graph;heuristic;algorithm;completion;rocMean;rocSD;rocC95;precisionMean;precisionSD;precisionC95;rocRelMean;rocRelSD;rocRelC95;precisionRelMean;precisionRelSD;precisionRelC95
ScaleFree(100,3);localTriadClosure;Adamic-Adar;1.0;0.48306239168110926;0.09870769915202714;0.027360378302882245;0.010630689955889236;0.012447106546328992;0.003450161910463793;0.8481486843023421;0.05408413580118281;0.014991357598415155;0.660030209078369;0.18730079620094647;0.05191713194120888
ScaleFree(100,3);removal;Adamic-Adar;1.0;0.3244113978195571;0.00978431455760189;0.0027120736277934797;0.0018737481239300172;2.273435443050791E-4;6.301641544014545E-5;0.5872073324771862;0.09046382058786219;0.025075291747970456;0.34479552451011797;0.2790903181772459;0.07735988936628355
ScaleFree(100,3);localTriadClosure;Sorensen;1.0;0.35481845753899477;0.07435556430123652;0.020610310904651832;0.0018874354582185992;3.715844071654023E-4;1.0299794280321693E-4;0.6759340664301545;0.09135666730414918;0.025322776231287952;0.6318951744020649;0.11683355634701678;0.032384609585541534
ScaleFree(100,3);localTriadClosure;Hub Promoted;1.0;0.43997335355285955;0.08477917817093211;0.023499589260930737;0.005846449103157907;0.00853888334077201;0.002366857707096126;0.7830217324552394;0.05345208816644601;0.014816162932341472;0.6265116807425668;0.1343430030858551;0.037237980606893574
ScaleFree(100,3);removal;Resource Allocation;1.0;0.3243943039500006;0.009666758422309149;0.002679488729542732;0.001873379508482138;2.276902151510645E-4;6.311250769611154E-5;0.5873107891474114;0.09082371082786457;0.025175048233012365;0.3484497854503807;0.27398736507718796;0.07594542293176143
ScaleFree(100,3);localTriadClosure;Resource Allocation;1.0;0.4903858318890814;0.10156995838566854;0.02815375608502193;0.009963559136143168;0.010425776077237511;0.002889877689632073;0.8606860309584047;0.05714219106983845;0.015839007272557337;0.7228631918444149;0.21571100462549722;0.0597920399457227
ScaleFree(100,3);removal;Hub Depressed;1.0;0.3245056497594062;0.009747908176185162;0.0027019822937156125;0.0018741101891416967;2.2694731687882092E-4;6.290658680094574E-5;0.636587550883969;0.08167823327339668;0.022640051188198552;0.6865943269647904;0.16727579082740643;0.046366483640781414
ScaleFree(100,3);localTriadClosure;Leicht-Holme-Newman;1.0;0.3457801126516465;0.07475787046026543;0.020721824482611517;0.0020207121643924107;7.870047029358851E-4;2.1814657401049412E-4;0.6675271456249997;0.09573488938897512;0.026536357477370636;0.6531490619432594;0.13789999454625543;0.03822392833754409
ScaleFree(100,3);localTriadClosure;Jaccard;1.0;0.35481845753899477;0.07435556430123652;0.020610310904651832;0.0018874354582185992;3.715844071654023E-4;1.0299794280321693E-4;0.6759340664301545;0.09135666730414918;0.025322776231287952;0.6318951744020649;0.11683355634701678;0.032384609585541534
ScaleFree(100,3);removal;Common Neighbours;1.0;0.32457214042449783;0.009981756939985858;0.0027668018640045937;0.0018748265434495057;2.2939780078310047E-4;6.358582628502033E-5;0.5904016276088758;0.08757751206384594;0.024275247842638518;0.3207414152910508;0.2652258997590683;0.07351686864824875
ScaleFree(100,3);localTriadClosure;Hub Depressed;1.0;0.34750974870017337;0.07247197493556466;0.020088206569784356;0.0018339797225112584;3.1889551387794907E-4;8.839332669840209E-5;0.6682445498941294;0.09354924506185133;0.02593052777878195;0.6555974378663106;0.11061958415814849;0.030662184371383006
ScaleFree(100,3);removal;Leicht-Holme-Newman;1.0;0.3246213741845975;0.009878020380899633;0.002738047556844957;0.0018748575514348292;2.2934536028131747E-4;6.357129051952785E-5;0.6405518540354878;0.08355601296924113;0.023160545164748914;0.6628785247961754;0.22423710557887963;0.062155354555800076
ScaleFree(100,3);removal;Jaccard;1.0;0.3244372452750677;0.009842097068385389;0.002728090122635407;0.0018741731027619752;2.2747185407682796E-4;6.305198109434632E-5;0.631011710371578;0.08193776863669679;0.022711990720614663;0.6518213041719685;0.18596100466790638;0.05154576067528041
ScaleFree(100,3);localTriadClosure;Salton;1.0;0.36632928942807635;0.07211369467909204;0.019988896349408872;0.0019438259086788704;4.133073857189464E-4;1.145629624212896E-4;0.687756692865666;0.0831851551511449;0.02305774862216041;0.6172334420804387;0.11462445773752648;0.031772278691566035
ScaleFree(100,3);removal;Salton;1.0;0.32444354723196417;0.009837743005469583;0.0027268832379693225;0.0018738145871048718;2.2852894225878034E-4;6.334499098928043E-5;0.6216744490317795;0.08235722655147855;0.022828258522712766;0.6247202042410098;0.19120754389773909;0.053000027154413376
ScaleFree(100,3);localTriadClosure;Common Neighbours;1.0;0.44436741767764315;0.0872524612649529;0.024185148357980586;0.011362989036553498;0.014211642701194809;0.00393926637891954;0.786304743221844;0.05271103372837774;0.01461075312193398;0.567095664136152;0.14125964678975428;0.03915517642799629
ScaleFree(100,3);removal;Sorensen;1.0;0.32436195700048776;0.00976759479586211;0.0027074391462863193;0.0018738137683525806;2.2803373530566937E-4;6.320772662498332E-5;0.6308679736775504;0.08192987387142008;0.02270980240332595;0.6515727325217268;0.18568765179960625;0.05146999112588233
ScaleFree(100,3);removal;Hub Promoted;1.0;0.32458082107909575;0.009981943528293477;0.002766853583644776;0.0018743683896426558;2.2866746870272504E-4;6.338338856053212E-5;0.5928054653394657;0.08502635785228453;0.023568103973042223;0.40431633028013636;0.22734592032193918;0.06301707403841797
ScaleFree(1000,3);removal;Leicht-Holme-Newman;1.0;0.46412850437587144;0.0020229253371637505;5.607262957070878E-4;6.866092075188474E-5;9.053416803498084E-6;2.5094791065473985E-6;0.8625534241691014;0.05718423416768471;0.015850661024716297;0.7255771967610107;0.1814588731974452;0.050297833499798265
ScaleFree(1000,3);localTriadClosure;Hub Depressed;1.0;0.5235723587864276;0.03336728710300286;0.009248940112290046;8.34472465471915E-5;2.3071104558082017E-5;6.394983917133594E-6;0.9691144999832819;0.006006665679334711;0.001664962781397805;0.8830044510504135;0.043282384970792585;0.011997265024159464
ScaleFree(1000,3);removal;Jaccard;1.0;0.464145060915855;0.0019927053244105414;5.523497355365153E-4;6.866181310798354E-5;9.054180512886353E-6;2.509690795989621E-6;0.8626527524214349;0.057060297409063945;0.015816307507912356;0.7392927737177695;0.15187876434689226;0.04209864564166509
ScaleFree(1000,3);localTriadClosure;Jaccard;1.0;0.5237096759662903;0.03349477465181311;0.009284277857920034;8.87449416792073E-5;4.4462772924068534E-5;1.232445187202686E-5;0.9692918704649311;0.0055149122684630385;0.0015286556901702073;0.8843289938241117;0.04291410951259309;0.011895184275215185
ScaleFree(1000,3);localTriadClosure;Salton;1.0;0.5244604860255394;0.03375747737607553;0.009357095338002792;9.038525305232449E-5;4.247338821873461E-5;1.1773022565138935E-5;0.9700746209701582;0.005427586968856659;0.0015044503520540466;0.8839231595520447;0.04196740898943111;0.011632772278220356
ScaleFree(1000,3);removal;Hub Depressed;1.0;0.46413352939586644;0.0019932339030284824;5.524962500543687E-4;6.866195380196384E-5;9.056597883580014E-6;2.5103608569599916E-6;0.8626147384718378;0.05705522539583275;0.01581490161757194;0.7521379909575785;0.1311652771075496;0.03635715990439269
ScaleFree(1000,3);localTriadClosure;Common Neighbours;1.0;0.5305514008494485;0.03684436955142317;0.010212738194874955;0.0010350428377179834;0.0030384072465621625;8.422035202757769E-4;0.9732182929203037;0.0044336011009314304;0.0012289315261895448;0.6397113197563039;0.20986325886218526;0.058171127517636735
ScaleFree(1000,3);localTriadClosure;Leicht-Holme-Newman;1.0;0.5240554113559448;0.033690738719087863;0.009338596326088874;1.0981332584423301E-4;1.4891779680889454E-4;4.1277907313468455E-5;0.9699657513503201;0.005549199158452871;0.0015381595311979093;0.8903924527401361;0.044175139773328764;0.01224472403028506
ScaleFree(1000,3);removal;Common Neighbours;1.0;0.46412832419587163;0.001968283218285081;5.455802730904643E-4;6.866194865443779E-5;9.053195883345454E-6;2.509417870605293E-6;0.8554474710214126;0.06002639614359524;0.01663846813122388;0.37600001844797937;0.3079199637137124;0.08535105940663522
ScaleFree(1000,3);localTriadClosure;Resource Allocation;1.0;0.5323247123876754;0.0375298628814862;0.010402747251876076;0.00111067488339781;0.0034348134862704407;9.520817240351113E-4;0.9765617726463346;0.004584828666694517;0.0012708496687928827;0.864604964720547;0.12270227990468228;0.03401133676155907
ScaleFree(1000,3);localTriadClosure;Hub Promoted;1.0;0.5288500512011499;0.03600350396978909;0.009979662146977741;1.7385402534536394E-4;1.935652660856029E-4;5.365355440251284E-5;0.9729658519727229;0.004570835950010391;0.0012669710856098922;0.7698035754580945;0.15867042958506536;0.043981199199485864
ScaleFree(1000,3);removal;Adamic-Adar;1.0;0.4641334793458665;0.0020058121352058518;5.559827581354078E-4;6.866081904250577E-5;9.052451427825077E-6;2.509211518062967E-6;0.8554656884495268;0.05993049859432047;0.016611886686726463;0.3976193583759959;0.31229278494681045;0.08656314361299657
ScaleFree(1000,3);removal;Sorensen;1.0;0.464126152025874;0.0019539470019881585;5.416064766725009E-4;6.865798812870568E-5;9.053039280528364E-6;2.509374462519037E-6;0.8625704836056705;0.05699436530288467;0.015798032060476464;0.7392498391249426;0.15186118467639448;0.04209377280561085
ScaleFree(1000,3);removal;Resource Allocation;1.0;0.4640772531759228;0.0019819325233561514;5.493636674307656E-4;6.865719267310944E-5;9.049549950373512E-6;2.508407269545434E-6;0.8556089473008512;0.059615208485656;0.01652449272736641;0.44029762701772157;0.3011579425736164;0.08347672277358126
ScaleFree(1000,3);removal;Hub Promoted;1.0;0.4641064022958936;0.0019901690590918304;5.516467186574617E-4;6.865883430907763E-5;9.056126385047468E-6;2.5102301642345962E-6;0.8578784632897347;0.058934689809393107;0.016335862574048253;0.49956859449408464;0.2568886439373102;0.07120589923805229
ScaleFree(1000,3);removal;Salton;1.0;0.46415243828584757;0.0019868470172229305;5.507258956309709E-4;6.865927821049846E-5;9.055391330719627E-6;2.510026417569891E-6;0.8621620939037398;0.0572458160056914;0.01586773063933526;0.729484948244629;0.16124298178027885;0.04469427428754504
ScaleFree(1000,3);localTriadClosure;Sorensen;1.0;0.5237872834962127;0.03343131880390743;0.009266688794258895;8.87449416792073E-5;4.4462772924068534E-5;1.232445187202686E-5;0.9693599897353564;0.005763487405297036;0.0015975572028069669;0.8843289938241117;0.04291410951259309;0.011895184275215185
ScaleFree(1000,3);localTriadClosure;Adamic-Adar;1.0;0.5323780756976219;0.037536592055989956;0.010404612483886046;0.0010270366808183844;0.0029995689261148807;8.314380870905745E-4;0.9763273145876754;0.004295402451991943;0.0011906248150777;0.7459913186533953;0.189531815061002;0.05253553881864982
Bali attack;localTriadClosure;Jaccard;1.0;0.5009345081210391;0.0992779759297243;0.027518450960934093;0.23313546731492577;0.0773773467573403;0.02144790626811659;0.5193932640914075;0.10411812752903295;0.02886007253592818;0.278035593533465;0.10046536202529685;0.027847577594879953
Bali attack;removal;Common Neighbours;1.0;0.30642347397657077;0.05690320814066499;0.015772764584233236;0.07490306236363382;0.007111141755302344;0.0019711079304040135;0.3221613654457362;0.058473544628404026;0.016208039651289412;0.09773158408486525;0.01623090093850518;0.0044989762064065715
Bali attack;localTriadClosure;Common Neighbours;1.0;0.5317228736264202;0.09874717838644893;0.02737132138835752;0.22484821799805751;0.059055576496256396;0.016369370654094443;0.5580617103602692;0.09677649398395728;0.026825075540962;0.2895121159638219;0.06886533204985595;0.01908849616619764
Bali attack;localTriadClosure;Hub Depressed;1.0;0.4773816890984569;0.09754260245365079;0.027037429974627537;0.21865550577493706;0.06871097272550625;0.019045709944402717;0.4995201546812256;0.105614227248562;0.02927477022067621;0.2619547451527699;0.094318505904181;0.026143756005562083
Bali attack;removal;Jaccard;1.0;0.3066333357913372;0.0531042536944677;0.01471974813570588;0.07506780903736057;0.007608912725045702;0.0021090830038518796;0.3180574040200972;0.05615126268623357;0.01556433593810818;0.08916786351332527;0.013817605982118182;0.003830044972770072
Bali attack;removal;Leicht-Holme-Newman;1.0;0.30612750060675276;0.056116500232663784;0.015554700277581428;0.07512888825467194;0.008596927388297468;0.0023829466962243303;0.3344203581737705;0.06301406931882494;0.01746660888439611;0.11684581098586072;0.026186790278249043;0.007258607937437864
Bali attack;localTriadClosure;Hub Promoted;1.0;0.5613930457339448;0.11028579328041244;0.030569662260470025;0.2717057892328388;0.09078196139724629;0.025163475881256028;0.5973083712973014;0.11325775171542173;0.03139344710988748;0.4606341920436124;0.15769675808010902;0.04371131122775519
Bali attack;localTriadClosure;Resource Allocation;1.0;0.5362344525312438;0.11359115215749147;0.03148586099755521;0.2201547178393368;0.05261975877335663;0.014585452995191994;0.5546041297322799;0.114288658195979;0.03167919980745059;0.26757880766440423;0.057975813509293234;0.016070075623873335
Bali attack;removal;Hub Depressed;1.0;0.31020145362019474;0.05375661149716781;0.014900572493117168;0.07537115332083395;0.007367977617278359;0.0020422991992288253;0.3244282922441107;0.05830304340155591;0.01616077912239708;0.08954419922126208;0.01240011598039283;0.003437136790116294
Bali attack;localTriadClosure;Leicht-Holme-Newman;1.0;0.46539116397529673;0.10699669266620808;0.029657970083932998;0.23559140569459938;0.07866906177189886;0.021805951403009286;0.5077825383499052;0.1174694260435116;0.032560863673083806;0.36453190060813045;0.13194108010248096;0.036572201523356364
Bali attack;removal;Resource Allocation;1.0;0.31254999190756655;0.04884393498376788;0.013538848037567984;0.07560681207061384;0.007880479214918945;0.0021843573944125795;0.32355311658159364;0.049690069691484026;0.013773384612700352;0.09295734766390153;0.015068186677485612;0.004176688256095269
Bali attack;localTriadClosure;Adamic-Adar;1.0;0.5362354761731016;0.10955380308506214;0.030366764929959475;0.22049395724513815;0.05325292174866554;0.014760956817899367;0.5566739521264179;0.11020882433395067;0.030548327556988334;0.27488946427920935;0.06062470558655897;0.016804311047655975
Bali attack;localTriadClosure;Salton;1.0;0.5093002170856005;0.10116914386877383;0.02804265596916738;0.23887301492191113;0.07829740514785999;0.02170293344271002;0.526101974255966;0.10441332731189686;0.028941897741089184;0.28408599603488144;0.09945290689027547;0.027566939349364616
Bali attack;localTriadClosure;Sorensen;1.0;0.5009345081210391;0.0992779759297243;0.027518450960934093;0.23313546731492577;0.0773773467573403;0.02144790626811659;0.5193932640914075;0.10411812752903295;0.02886007253592818;0.278035593533465;0.10046536202529685;0.027847577594879953
Bali attack;removal;Adamic-Adar;1.0;0.30369624639368786;0.0491634286399263;0.01362740716084774;0.07455232255162336;0.007338373533951572;0.002034093365984922;0.31587065698707173;0.051927740882185776;0.014393635422120658;0.09399351784287205;0.014390478222155336;0.003988837056278121
Bali attack;removal;Sorensen;1.0;0.3070645990012967;0.050781093449981725;0.01407580096954354;0.07493040428014125;0.007033879410756266;0.0019496919011225233;0.31866850445453976;0.05500804414547053;0.015247451925747899;0.08908546411200273;0.01398834330711529;0.0038773709447304577
Bali attack;removal;Salton;1.0;0.31301346896496235;0.06111401834164552;0.016939941623615142;0.07589643982030624;0.008409520284188142;0.0023310000972343006;0.3236701716010142;0.06445037255029054;0.017864731828281428;0.0901671208067763;0.014213342840898136;0.003939737633602309
Bali attack;removal;Hub Promoted;1.0;0.302928550718815;0.04510257814797395;0.012501796832112002;0.07424744754705555;0.006415780724210913;0.0017783636862246262;0.3233005573864984;0.0496328754381634;0.01375753117450813;0.1308658702625371;0.04266461131722341;0.011826026903806021
RandomGraph(100,10);removal;Resource Allocation;1.0;0.20183997535653517;0.014519711234689139;0.004024658619768321;0.0014659017427194145;7.126570959690824E-5;1.975384687664165E-5;0.43433983769668877;0.08461443330151866;0.023453924312914185;0.5466814081431173;0.1900547879747096;0.052680499514564355
RandomGraph(100,10);localTriadClosure;Adamic-Adar;1.0;0.44059065369774314;0.09108301237069284;0.02524692295370032;0.0025712316808690384;8.794662689778231E-4;2.4377561254666793E-4;0.9100253550805024;0.030234646757941363;0.008380616509733518;0.8464821779486956;0.11504502618449357;0.031888854317481015
RandomGraph(100,10);localTriadClosure;Resource Allocation;1.0;0.44718162916979126;0.09261946474737424;0.025672805824352787;0.002670189757419889;9.814621207508585E-4;2.720474202557796E-4;0.9271617267456667;0.03150984683370278;0.008734083937142194;0.8817385822423743;0.12088221860614558;0.03350684150850183
RandomGraph(100,10);localTriadClosure;Salton;1.0;0.40149873219857113;0.09344042498793152;0.025900364393200363;0.002788407396692641;0.0024707201048833785;6.848486727061741E-4;0.8073910693759042;0.04640610095049715;0.012863114918845417;0.7129856961856479;0.13885009803263;0.03848728358781751
RandomGraph(100,10);removal;Adamic-Adar;1.0;0.20184577852199226;0.014692267709888336;0.004072488834438713;0.0014660003101520836;7.142374713518149E-5;1.979765264731971E-5;0.43265445658156243;0.0843579973620768;0.023382843896960225;0.540804473842369;0.18778911817099206;0.05205248788556616
RandomGraph(100,10);removal;Salton;1.0;0.2018210555495196;0.01473874308209667;0.0040853711503706135;0.0014657843630064408;7.126973385488751E-5;1.975496234404336E-5;0.4256751986597206;0.09489140676127777;0.02630255602131436;0.49644391402269816;0.20714447160789837;0.05741751813922569
RandomGraph(100,10);removal;Sorensen;1.0;0.2019062927608667;0.014695686513050737;0.004073436478327387;0.0014659224993009412;7.153753980541378E-5;1.9829194366277775E-5;0.4256599028087685;0.09386656181819199;0.026018483496217448;0.49570551576773475;0.20607393429588694;0.057120780335633774
RandomGraph(100,10);removal;Hub Promoted;1.0;0.20190134839697738;0.01480176843610019;0.0041028408872100216;0.0014660682611595719;7.162783092832312E-5;1.985422178867151E-5;0.42504617932889455;0.09566468222525953;0.02651689704444258;0.500146925293307;0.2101839220489275;0.05826001081825508
RandomGraph(100,10);localTriadClosure;Common Neighbours;1.0;0.4173999291231862;0.08568299732940154;0.023750115150051397;0.0023125873728100416;6.661720304252682E-4;1.8465346597900314E-4;0.8491326617097059;0.03165409832959351;0.008774068411830925;0.7632893712124345;0.11294168593644319;0.031305838145685716
RandomGraph(100,10);removal;Common Neighbours;1.0;0.2018458795239533;0.014665313513411696;0.0040650175123555675;0.0014661697728308562;7.129249801430335E-5;1.976127224710781E-5;0.4265209913344552;0.08652518544193166;0.02398355778481006;0.5306682766966936;0.17940483885645406;0.04972848422816676
RandomGraph(100,10);localTriadClosure;Hub Promoted;1.0;0.4216633078620148;0.09715621668791427;0.026930329304545884;0.00246982842464896;9.052348897124532E-4;2.509183098002742E-4;0.8461765120051534;0.03747441834486285;0.010387378810408238;0.7267843873825547;0.16773745657137967;0.046494450856237775
RandomGraph(100,10);localTriadClosure;Sorensen;1.0;0.3979633241512147;0.09311523973614365;0.025810227640101387;0.0027939804580004984;0.002531128464098611;7.015930155992201E-4;0.8005061348997512;0.05254560148922939;0.01456489764474754;0.7182541158942826;0.12560975286119377;0.034817247148276054
RandomGraph(100,10);removal;Leicht-Holme-Newman;1.0;0.20186200238703175;0.01456937898362134;0.004038425817382204;0.0014660084180817539;7.155576410488147E-5;1.9834245884366277E-5;0.42482446718328204;0.09828974737936946;0.027244527982081414;0.4905571082752963;0.21266346263617208;0.0589473044039345
RandomGraph(100,10);removal;Jaccard;1.0;0.20185938146784654;0.014674559662182101;0.00406758041403777;0.001466111013432199;7.170838402209089E-5;1.9876549967100216E-5;0.4255941061607518;0.09411436817324872;0.02608717191341749;0.4957493895622036;0.20610331520570319;0.057128924308336625
RandomGraph(100,10);localTriadClosure;Hub Depressed;1.0;0.3965070867817147;0.08998831757369395;0.0249434890368996;0.0025923319622839385;0.0014975068403115274;4.1508771872974837E-4;0.8008312861189715;0.05397101480780493;0.014960002058782427;0.723948482083204;0.11846230330294427;0.03283607520835186
RandomGraph(100,10);removal;Hub Depressed;1.0;0.20177593399139881;0.014817409429376698;0.004107176349354863;0.0014660392260235115;7.172979218610551E-5;1.9882484007415636E-5;0.4259258426815864;0.09178829984396075;0.025442418667273516;0.49827662883491863;0.20238095067539924;0.05609713750137756
RandomGraph(100,10);localTriadClosure;Leicht-Holme-Newman;1.0;0.4045898230454777;0.0968263597308317;0.026838897620805425;0.00279979912164182;0.0015856639031142095;4.3952360984131616E-4;0.809145274895045;0.051660878804042305;0.01431966502796272;0.7436763022121856;0.1278866689349813;0.03544837608429543
RandomGraph(100,10);localTriadClosure;Jaccard;1.0;0.3979633241512147;0.09311523973614365;0.025810227640101387;0.0027939804580004984;0.002531128464098611;7.015930155992201E-4;0.8005061348997512;0.05254560148922939;0.01456489764474754;0.7182541158942826;0.12560975286119377;0.034817247148276054
RandomGraph(1000,10);removal;Common Neighbours;1.0;0.4534656221565345;0.001499881397603881;4.1574591243073413E-4;8.799108348722589E-5;6.996208601718712E-6;1.939250085589414E-6;0.9062087599684864;0.036124247666762685;0.010013130592248643;0.7806672254602721;0.13974980507871232;0.03873666965753703
RandomGraph(1000,10);localTriadClosure;Jaccard;1.0;0.48358325967641663;0.020846071446113577;0.005778236204413298;1.0384250765839854E-4;1.700750261187889E-5;4.714239207739732E-6;0.9647530794704977;0.008512991248070966;0.0023596807851595423;0.900691292352602;0.05475822457402217;0.015178205473434554
RandomGraph(1000,10);localTriadClosure;Leicht-Holme-Newman;1.0;0.4839161121960839;0.02081407675561475;0.005769367728668733;1.0982862777987726E-4;2.9496907353923913E-5;8.176125579884449E-6;0.9651990838155353;0.008186166730723868;0.002269089650829674;0.9127533126198754;0.06794967792385827;0.01883468979144559
RandomGraph(1000,10);removal;Jaccard;1.0;0.45344605260655385;0.0015194398473853386;4.211672381189605E-4;8.799134156158544E-5;6.996085882010609E-6;1.9392160694218027E-6;0.9059872950954907;0.035824648579740624;0.009930085962188969;0.779441961135208;0.12345458170900278;0.03421986418283395
RandomGraph(1000,10);removal;Leicht-Holme-Newman;1.0;0.4534244109865756;0.0014827409134659816;4.109948126245763E-4;8.799098293874723E-5;6.996234709372832E-6;1.9392573222619278E-6;0.9059862634820669;0.03572421616625764;0.009902247517464068;0.7646967907655218;0.14599093681398198;0.04046662311387383
RandomGraph(1000,10);localTriadClosure;Hub Depressed;1.0;0.48309821511690165;0.02066546168085149;0.005728173731625288;1.0345255893796375E-4;1.771048610079337E-5;4.909096289432587E-6;0.9641183255108656;0.007948111759575254;0.002203104179347088;0.891834663251887;0.0702603643472685;0.019475179390807704
RandomGraph(1000,10);localTriadClosure;Hub Promoted;1.0;0.4842626583957373;0.02107713908813414;0.005842284887074825;1.045646207448137E-4;1.492500792929654E-5;4.137001131898882E-6;0.9657726980097945;0.00859635883554928;0.0023827891014428773;0.9120948402582933;0.039759513981083044;0.011020775005460424
RandomGraph(1000,10);localTriadClosure;Resource Allocation;1.0;0.4847914166252086;0.02153369189859796;0.005968834869668332;1.0672335886511512E-4;1.7831362726799815E-5;4.942601580751541E-6;0.9674815070297756;0.00849612029294282;0.00235500439498327;0.9330666078926387;0.04511814635152038;0.012506112117973043
RandomGraph(1000,10);localTriadClosure;Sorensen;1.0;0.48361729367638284;0.020724651677017362;0.005744580361510867;1.0384250765839854E-4;1.700750261187889E-5;4.714239207739732E-6;0.9648314956125676;0.008069828991620995;0.0022368424747724737;0.900691292352602;0.05475822457402217;0.015178205473434554
RandomGraph(1000,10);localTriadClosure;Salton;1.0;0.48364467102635544;0.020718446743706827;0.0057428604417459565;1.0361494197461086E-4;1.5979253885306957E-5;4.429223201995998E-6;0.9647394924992776;0.008334280268775982;0.0023101446289894093;0.902706381821684;0.05108866156405341;0.014161054501205184
RandomGraph(1000,10);removal;Resource Allocation;1.0;0.45346075729653934;0.0014681168430465837;4.069412271146308E-4;8.799116351213563E-5;6.996226752085679E-6;1.939255116614459E-6;0.9065366024890298;0.03610621946180848;0.010008133428786153;0.7871374840647795;0.12427829960035287;0.03444818713348322
RandomGraph(1000,10);removal;Hub Depressed;1.0;0.453433169736567;0.0015225856438370634;4.220392084082334E-4;8.799120927300708E-5;6.99608385301273E-6;1.939215507012284E-6;0.9063126096851244;0.03581708401734865;0.00992798917247025;0.7760794851591519;0.13127926976890797;0.03638875705806267
RandomGraph(1000,10);localTriadClosure;Adamic-Adar;1.0;0.484559114555441;0.02145013513892676;0.00594567411752836;1.049558552730644E-4;1.663472468462054E-5;4.610910438045243E-6;0.9670179388088155;0.008499436874047533;0.002355923704363153;0.9087153055829947;0.09952054102740183;0.0275856865757093
RandomGraph(1000,10);localTriadClosure;Common Neighbours;1.0;0.4830974543569026;0.020963732131433065;0.005810850082452936;1.013936842177863E-4;1.4553656325423854E-5;4.034067718876153E-6;0.9639049672937787;0.008822991547861921;0.002445608484307145;0.8815778445120476;0.11089373057082784;0.030738173880060872
RandomGraph(1000,10);removal;Hub Promoted;1.0;0.4534660726065339;0.001545433675888987;4.2837235978130105E-4;8.799107370049101E-5;6.9958570282347406E-6;1.9391526343915303E-6;0.9058027782377853;0.03574825534043213;0.009908910836588646;0.7805609968738593;0.1115192636184483;0.030911562794713732
RandomGraph(1000,10);removal;Adamic-Adar;1.0;0.4534588553965411;0.0014712042643615843;4.077970166415318E-4;8.799102074835149E-5;6.995961667922334E-6;1.9391816390331406E-6;0.9064863936411284;0.03601746589102438;0.009983532194097818;0.7814177890321843;0.14577899206065922;0.04040787502552775
RandomGraph(1000,10);removal;Salton;1.0;0.45345553207654454;0.0015606372799731095;4.3258658382747356E-4;8.799140039500577E-5;6.996831793140244E-6;1.9394228254384303E-6;0.9060645024562929;0.035839069162024416;0.009934083143665407;0.7810536654117298;0.11836369235556261;0.03280874164827148
RandomGraph(1000,10);removal;Sorensen;1.0;0.45345559213654435;0.001485334227772761;4.117136426763484E-4;8.799126857274055E-5;6.996211277188612E-6;1.9392508271918346E-6;0.9060738898381533;0.03591736041168402;0.009955784370893823;0.7794419273349313;0.12345946664852228;0.03422121821898704
Facebook (large);removal;Resource Allocation;1.0;0.9516417801383583;0.008276910260419263;0.0022942424739866695;0.015249410629811557;0.003439680754548525;9.53430861969984E-4;0.9831198482778365;0.003725982572561813;0.0010327896771074113;0.1635300733466509;0.023890439604469474;0.006622092005140426
Facebook (large);removal;Salton;1.0;0.9448614265651386;0.008144086781711845;0.002257425684048707;0.014014970596090042;0.004314293834919242;0.0011958612392674627;0.9780625653469918;0.003933235175834923;0.00109023716781506;0.2130554690403807;0.041098709055472284;0.011391980941485868
Facebook (large);removal;Adamic-Adar;1.0;0.9472357184827643;0.008544453942723412;0.002368401799178856;0.009529404705853202;0.0017174140255389516;4.760428805968838E-4;0.9837381684700419;0.0038216320321800023;0.0010593023546604486;0.15112019235481944;0.02103603915386385;0.005830892566521118
Facebook (large);localTriadClosure;Resource Allocation;1.0;0.9627665637972335;0.009158477174468993;0.00253860035564042;0.04873406356505469;0.007681273995462496;0.002129140524694619;0.994621123543025;0.002694752296723348;7.469472280713923E-4;0.5267460091551193;0.04843835499090243;0.013426426999166635
Facebook (large);localTriadClosure;Hub Depressed;1.0;0.9381018837818981;0.011817770487713932;0.003275718854944559;0.046430891674212965;0.010352801032357053;0.0028696500391878666;0.97385255843741;0.005973058458925828;0.0016556473351662076;0.8074248407285123;0.034268272496824445;0.009498680521924785
Facebook (large);removal;Common Neighbours;1.0;0.9437824786962175;0.00864470135865682;0.002396188965199209;0.008831568137598446;0.0018797272125361721;5.210338006359638E-4;0.9835239771874097;0.003713541547397197;0.0010293412008699568;0.14967243395946056;0.02542516115780318;0.007047495116037828
Facebook (large);localTriadClosure;Jaccard;1.0;0.9426071845773926;0.011646890304632364;0.0032283532847434283;0.051409840740632776;0.010977203677043109;0.0030427256221332096;0.9764994582696498;0.005768858815101463;0.001599046081643486;0.794662002884467;0.029762312414045592;0.008249692109251567
Facebook (large);localTriadClosure;Leicht-Holme-Newman;1.0;0.8121269147878732;0.013735231642528179;0.0038072119707550887;0.0014566627635330647;3.755592738723921E-4;1.0409971964272438E-4;0.8591295981809224;0.009802433429066705;0.0027170959227305253;0.20903933406101408;0.033794395527866464;0.009367328527591047
Facebook (large);localTriadClosure;Common Neighbours;1.0;0.9456782926143219;0.011260303212767575;0.003121196809906131;0.050685976230525884;0.010925108241516096;0.003028285504127043;0.985467260457369;0.0049259568707563945;0.0013654055828005703;0.8449065885124437;0.038824662345566745;0.010761647352556676
Facebook (large);removal;Hub Promoted;1.0;0.9354765110345237;0.008207924188714806;0.00227512051049569;0.006375281228473938;7.763384148963609E-4;2.151900298061822E-4;0.9740333142846518;0.003992270602020118;0.0011066009530878893;0.39119730260713226;0.02060224538203391;0.0057106510675837205
Facebook (large);removal;Sorensen;1.0;0.9455059304244939;0.008354464877126511;0.002315739516977989;0.014074660988364705;0.0042650904191579835;0.0011822227482420709;0.9795394767735666;0.003908532064269009;0.0010833898146348309;0.21690033647064888;0.04103816099198482;0.011375197874544225
Facebook (large);removal;Hub Depressed;1.0;0.9446690143453306;0.008403657321097996;0.002329374966778416;0.013746515308486371;0.004153733345627258;0.0011513561422460182;0.980766554047697;0.0038701808764043198;0.001072759407712604;0.23880295318793254;0.045216680153310304;0.012533424294386366
Facebook (large);localTriadClosure;Salton;1.0;0.9440969128159031;0.011638752010342738;0.0032260974646562694;0.05118055473713356;0.010744580783612036;0.002978245845774706;0.9773117080879565;0.0057316058949154125;0.0015887200989903236;0.7816217789244604;0.02944610305071896;0.008162043345499054
Facebook (large);localTriadClosure;Hub Promoted;1.0;0.9268411643231587;0.01229549408469446;0.003408137080168002;0.013548025963457612;0.00201358285341149;5.581366913302631E-4;0.9650494219685015;0.006514195421430224;0.001805642848535327;0.8295801001076717;0.05482924684668982;0.015197891843037034
Facebook (large);localTriadClosure;Sorensen;1.0;0.9426244418173758;0.01168565860212648;0.0032390993085562618;0.051409840740632776;0.010977203677043109;0.0030427256221332096;0.9764879877119382;0.0058349968459229;0.0016173786084780458;0.794662002884467;0.029762312414045592;0.008249692109251567
Facebook (large);localTriadClosure;Adamic-Adar;1.0;0.9555112357244887;0.009510193219763015;0.0026360910695067915;0.050598122241696845;0.010331750587543036;0.0028638151535760725;0.9923336361245795;0.0027752469913803544;7.69259219092464E-4;0.7917252091555672;0.04010191185544146;0.01111568285411892
Facebook (large);removal;Leicht-Holme-Newman;1.0;0.917512825312487;0.008032390712252544;0.0022264651131752573;0.004602239160231292;8.23958533353506E-4;2.2838965320950817E-4;0.9706759628759299;0.0037890373925613184;0.001050267581504205;0.659330889396894;0.035986696586757315;0.009975003378087561
Facebook (large);removal;Jaccard;1.0;0.9454607152545392;0.008393402105286824;0.0023265323659825126;0.014108340495176636;0.004265170430245782;0.0011822449261841097;0.979461344882761;0.004011078372246856;0.0011118142010194886;0.21741609843892445;0.04094793497177038;0.011350188497696848
Facebook (medium);removal;Resource Allocation;1.0;0.9031849918068147;0.041605901847757074;0.011532567610900926;0.014301635970491302;0.007748104578309353;0.0021476650171567105;0.9384486020914031;0.0325885691644643;0.009033090512180935;0.11945821125627529;0.03424480481076697;0.009492175611224387
Facebook (medium);removal;Salton;1.0;0.8794782988205216;0.04008877974876909;0.011112042819860635;0.01012636195921343;0.005701938645156664;0.0015804967569047657;0.9180095885070563;0.030064719620627074;0.008333515110341319;0.20567144075250446;0.07394127308935279;0.020495475239530714
Facebook (medium);localTriadClosure;Adamic-Adar;1.0;0.9537522384862476;0.025574689502826382;0.007088942258682067;0.07445196020480052;0.03776708237663843;0.010468501141227578;0.9950072674361844;0.0038278882121319147;0.0010610364792696303;0.9307618874630735;0.04312064643608413;0.011952433389608228
Facebook (medium);localTriadClosure;Resource Allocation;1.0;0.9579726346620273;0.026151854933774005;0.007248924353997159;0.0617050705537412;0.02159006987772703;0.005984462048198222;0.9954631053302603;0.003677828145403036;0.0010194419508880663;0.543006022414122;0.06610466317843787;0.018323277795798225
Facebook (medium);localTriadClosure;Sorensen;1.0;0.9376417741323583;0.02962129021277265;0.00821060274936293;0.03755774547099514;0.014661707331094025;0.004064017929614928;0.9801501449764131;0.00881121256854683;0.0024423435178166754;0.7633275433081388;0.07394677785639461;0.02049700108310753
Facebook (medium);localTriadClosure;Hub Promoted;1.0;0.9245425780354577;0.030096349323190576;0.008342282416591788;0.008934949636810005;0.0030622865927220845;8.488225373349698E-4;0.9762248945546772;0.009783357008054881;0.002711808208600499;0.8574941796319544;0.061283499357119464;0.016986919364342153
Facebook (medium);localTriadClosure;Salton;1.0;0.941326224898674;0.02919439995524315;0.008092274806961671;0.03814349673282376;0.014577178335190698;0.004040587687340556;0.9826129429657163;0.008135133806171643;0.002254944045839928;0.7732311486071995;0.07133795895580285;0.01977387337719307
Facebook (medium);removal;Hub Depressed;1.0;0.8828596868271406;0.03938386622682841;0.01091665076030701;0.010551181988454585;0.005814324860580276;0.0016116486264796336;0.9259506456179382;0.02997868241769101;0.008309666814406196;0.22959674625817444;0.07975744562060498;0.02210763601419126
Facebook (medium);removal;Hub Promoted;1.0;0.8673346673326654;0.03960892992841797;0.010979035235587438;0.003418743088276234;0.001085669824995319;3.009323221904505E-4;0.9158471626562151;0.030019955877018684;0.008321107233651858;0.337228035479059;0.07375687245283986;0.020444361990841618
Facebook (medium);localTriadClosure;Jaccard;1.0;0.9377019442422981;0.02956916480242723;0.008196154322760999;0.03755774547099514;0.014661707331094025;0.004064017929614928;0.9801838892727947;0.008860052911154343;0.0024558813700983483;0.7633275433081388;0.07394677785639461;0.02049700108310753
Facebook (medium);localTriadClosure;Leicht-Holme-Newman;1.0;0.8367501734232498;0.0307402461695137;0.008520761516548316;0.0022585464742136325;0.0014679759268034682;4.06902167124845E-4;0.9117083987848638;0.015885703638252542;0.004403292396479047;0.37812840460256225;0.0746802238211824;0.02070030193231899
Facebook (medium);removal;Leicht-Holme-Newman;1.0;0.8470800429629199;0.037002700092083785;0.010256625181671215;0.0036131976972031375;0.0017995934282179174;4.988218488568813E-4;0.9230736723696918;0.029994930141792837;0.008314170453755567;0.6164342316761996;0.10442306508709014;0.028944596914663338
Facebook (medium);localTriadClosure;Hub Depressed;1.0;0.9316397180783603;0.029498641493545922;0.008176606258863857;0.03302346206243713;0.01458331937984652;0.004042289898073878;0.9771337530664665;0.00926910132802876;0.0025692638065853124;0.7041066358736081;0.08940203320796251;0.024780979301820362
Facebook (medium);removal;Jaccard;1.0;0.8815090275184911;0.04062868048197121;0.01126169566794964;0.010387878250722071;0.005467926258470387;0.00151563183266582;0.9213891601009527;0.031202704943009453;0.008648948548573475;0.2131814341745056;0.07395054322167734;0.020498044789114954
Facebook (medium);removal;Common Neighbours;1.0;0.8896213016803789;0.03999547596377146;0.011086180330140416;0.006415541010833314;0.0027471735375979808;7.614776547124535E-4;0.9333435320423241;0.031107288495609633;0.008622500458712164;0.10230310779965583;0.04037029531093189;0.01119007495256246
Facebook (medium);removal;Sorensen;1.0;0.8822601979377397;0.03983101980663174;0.011040595409083236;0.010309838994887617;0.005338690948911584;0.001479809632472773;0.9222116544441415;0.030107706319861476;0.008345430415460871;0.21216123169313245;0.07362704047379146;0.020408374402304016
Facebook (medium);localTriadClosure;Common Neighbours;1.0;0.9451529678148469;0.025837647240697526;0.007161830424930818;0.071074224404139;0.038756501105963605;0.010742754020859592;0.9916968586080118;0.005319260173283793;0.0014744236962544038;0.9704554274265813;0.04124343951886295;0.01143209817919213
Facebook (medium);removal;Adamic-Adar;1.0;0.896013177163987;0.0414137897241678;0.011479316847048381;0.00807883712713322;0.0037180897354392836;0.0010306018942757718;0.934605802503741;0.03251448615062464;0.009012555748409883;0.11068480119469674;0.03415422652745171;0.009467068592027087
Facebook (small);localTriadClosure;Common Neighbours;1.0;0.9268234519104087;0.05246300949246015;0.01454200431124053;0.24637306601760245;0.10312907535770768;0.02858592126098996;0.9644046724946247;0.03152326748096163;0.008737803950770576;0.8879053758888392;0.11224622933722732;0.03111306741137374
Facebook (small);removal;Hub Promoted;1.0;0.6272520852631647;0.13066011605022584;0.036217136403176496;0.014333613271612266;0.007299160606618517;0.0020232240970685894;0.6529346663372199;0.13266163187452998;0.03677192828468741;0.11161673187788489;0.06219627891965147;0.017239928950752943
Facebook (small);localTriadClosure;Hub Promoted;1.0;0.9381600790513837;0.039228417785387854;0.010873562650656553;0.11210402185354279;0.050521949972142245;0.01400397006223516;0.9772985749521521;0.021884996596654015;0.006066211563897518;0.8070635406724062;0.17987426074290014;0.049858601336630975
Facebook (small);localTriadClosure;Leicht-Holme-Newman;1.0;0.7998517786561266;0.05993655568718929;0.016613565627211654;0.05236418779462684;0.04024393448122083;0.011155049517532961;0.8442077002362594;0.04817902650900761;0.0133545448113504;0.4035276738907336;0.1171637695464837;0.03247614001463304
Facebook (small);localTriadClosure;Jaccard;1.0;0.9226060606060607;0.04941014766272193;0.013695794184921811;0.1611918188659464;0.06460023025626685;0.01790627026512412;0.949699960847811;0.03335270438433775;0.009244897988901603;0.5705541692344481;0.1292322367091613;0.035821348442581585
Facebook (small);removal;Sorensen;1.0;0.6305179602728324;0.13218755604901195;0.0366405211701274;0.01558967008251631;0.009311204882303503;0.002580934316411285;0.6485505294446395;0.1319946423794998;0.036587048229080314;0.055889959712985646;0.025750718726157966;0.007137735070023935
Facebook (small);removal;Leicht-Holme-Newman;1.0;0.6279077162197078;0.1281490586560433;0.03552110680431746;0.02520778886228084;0.02941018562615181;0.008152087543345172;0.6632200209472735;0.13452748126671354;0.037289115349778634;0.21319632388163268;0.1597755988069617;0.044287536478741195
Facebook (small);localTriadClosure;Sorensen;1.0;0.9226060606060607;0.04941014766272193;0.013695794184921811;0.1611918188659464;0.06460023025626685;0.01790627026512412;0.949699960847811;0.03335270438433775;0.009244897988901603;0.5705541692344481;0.1292322367091613;0.035821348442581585
Facebook (small);localTriadClosure;Salton;1.0;0.9401587615283263;0.0419439633053344;0.011626273466152335;0.16270449064329334;0.06479625196213462;0.017960604709895828;0.9668471965472268;0.022458677272036463;0.0062252277342505725;0.5678726070266356;0.11904478693277218;0.032997531433187795
Facebook (small);localTriadClosure;Adamic-Adar;1.0;0.9561040843214755;0.03876177935841054;0.010744217077794023;0.2838971732410769;0.10894095746125544;0.0301968927897651;0.9843679848467594;0.01609004927866226;0.004459934118190578;0.8886413623469427;0.11819908133697639;0.03276311380181134
Facebook (small);removal;Jaccard;1.0;0.6272689900266684;0.13065839593325643;0.036216659611078075;0.015220369200319425;0.008343909634991554;0.0023128137531280373;0.6452510072244115;0.13046644313289218;0.03616345300937039;0.05469544138674908;0.02334986717865673;0.006472252973358682
Facebook (small);removal;Salton;1.0;0.6278177266701185;0.12678126746497007;0.03514197442914705;0.014859791207943252;0.008408594631913966;0.002330743519514265;0.6450770004914564;0.12614696419890573;0.034966154533968;0.05291535423855904;0.02360694002413826;0.006543509930659854
Facebook (small);localTriadClosure;Resource Allocation;1.0;0.9656528326745716;0.03688350750276174;0.010223586681505909;0.30635715161060934;0.10802885679139661;0.029944071382802567;0.9899085345608165;0.013997585850296965;0.003879932846994453;0.8926309561138903;0.17436671554182903;0.048331987693358405
Facebook (small);removal;Resource Allocation;1.0;0.6383600274986562;0.13549467317368896;0.03755720726858201;0.018106628053696627;0.017637289751806316;0.004888807296619664;0.6534851634708054;0.13349985511032647;0.0370042719116859;0.05050247655566999;0.03198487072838877;0.008865753843068171
Facebook (small);removal;Hub Depressed;1.0;0.6272551594787178;0.13239516315839361;0.03669806692491499;0.01562824799118361;0.008819750952169032;0.002444710237008851;0.6467654840385965;0.13206499748177492;0.036606549668484964;0.057579540092740716;0.025272033055811834;0.007005050171668972
Facebook (small);localTriadClosure;Hub Depressed;1.0;0.8980862977602111;0.056222511302083805;0.01558408504683998;0.15464615295914175;0.06755006919454092;0.01872392390285551;0.9266770026030845;0.04101295984055089;0.01136821247175575;0.5581960390090541;0.13027433075533798;0.03611020217512236
Facebook (small);removal;Adamic-Adar;1.0;0.6331222430643801;0.1371303891558961;0.03801060460692266;0.015576111012263383;0.008136117160182251;0.0022552166176652974;0.6508020384913267;0.13533543444293958;0.037513068544336566;0.04855105359437504;0.017451327947550617;0.0048372613143099555
Facebook (small);removal;Common Neighbours;1.0;0.6303932686270818;0.1333787858031196;0.03697071321186304;0.01439072705979777;0.006910639527120032;0.001915531548209249;0.6546396311086805;0.13049839385192122;0.03617230929684537;0.0538571269801203;0.019823929498410137;0.0054949129114112176
Greek blogs;localTriadClosure;Sorensen;1.0;0.7153762087969221;0.06966006416298161;0.019308784669033442;0.002740877902147501;0.0011115631083007903;3.081095741457439E-4;0.8690623781872742;0.03275031557621127;0.009077924330135854;0.2927307515573288;0.1131388008406801;0.031360475609585596
Greek blogs;removal;Adamic-Adar;1.0;0.4195303375904305;0.001803504908333021;4.999060558295167E-4;0.0010504528356303938;2.5346059609153237E-4;7.025569285388357E-5;0.5029432800227911;0.045623734626710384;0.012646254037940145;0.04041848350878237;0.048325543775880754;0.013395157325713433
Greek blogs;removal;Hub Promoted;1.0;0.4196937137786768;0.0018441234831159839;5.111649503406138E-4;0.0010506061652831179;2.521838421559305E-4;6.990179471850146E-5;0.519361762391593;0.04623719254959581;0.012816295898780146;0.18227729371233284;0.08907513770653541;0.024690368491707356
Greek blogs;localTriadClosure;Leicht-Holme-Newman;1.0;0.6387269418737652;0.0642153660904326;0.017799591361017254;0.001667312739056699;4.4438608055386356E-4;1.2317753712162293E-4;0.805999678101716;0.043151499975438594;0.011960985554393476;0.4174166156095437;0.08710536410986432;0.024144375106804884
Greek blogs;localTriadClosure;Jaccard;1.0;0.7153762087969221;0.06966006416298161;0.019308784669033442;0.002740877902147501;0.0011115631083007903;3.081095741457439E-4;0.8690623781872742;0.03275031557621127;0.009077924330135854;0.2927307515573288;0.1131388008406801;0.031360475609585596
Greek blogs;localTriadClosure;Adamic-Adar;1.0;0.8164889258604552;0.08444176474868977;0.023406063031909816;0.04795900357516968;0.04512457167302589;0.012507893126228919;0.9697180230982729;0.018177259751557675;0.005038479344416566;0.744590879310389;0.15099178014075826;0.04185278616325571
Greek blogs;removal;Leicht-Holme-Newman;1.0;0.41964929965123815;0.0018654368588054756;5.170727166727801E-4;0.0010506238802616842;2.526198264455298E-4;7.002264339798672E-5;0.5333917215082904;0.045944994751277446;0.012735302801281777;0.2730668757312898;0.09429859852468658;0.026138237961491912
Greek blogs;removal;Jaccard;1.0;0.41968618309051076;0.002026088597015012;5.616031066037489E-4;0.0010507849793412192;2.524342702428038E-4;6.99712098426851E-5;0.5139106335339575;0.0453173056332261;0.01256131625439614;0.12678407469872802;0.07442888843522133;0.020630635317659025
Greek blogs;localTriadClosure;Hub Promoted;1.0;0.6789444733284808;0.06786445228749721;0.018811066450288072;0.0022352509789264523;0.0011402205002113857;3.160529979169761E-4;0.8336281039885798;0.03907753290091994;0.010831739494462115;0.34496105342240563;0.12096600829637755;0.033530066825699194
Greek blogs;localTriadClosure;Salton;1.0;0.7030433607154003;0.06923054515262828;0.019189728073524648;0.0025183578211649387;0.0010894658694121616;3.0198453201999375E-4;0.8548553687292012;0.0356856685107966;0.009891562652502532;0.2794338185471192;0.11411422389581673;0.03163084908625621
Greek blogs;removal;Resource Allocation;1.0;0.41969078267689214;0.0018801834245507562;5.21160256154759E-4;0.0010509068732584518;2.530035234300202E-4;7.012899877593109E-5;0.5039349425612367;0.04565081490774831;0.012653760308880619;0.04637080224170433;0.05117325060349163;0.014184501386698306
Greek blogs;removal;Hub Depressed;1.0;0.4196151551954344;0.001933576185930926;5.359599745409307E-4;0.0010500697994142187;2.512740153643914E-4;6.964960359845248E-5;0.5144325167405003;0.0451594377517996;0.012517557510196755;0.1264466325545501;0.06958271384105476;0.01928734425366616
Greek blogs;localTriadClosure;Hub Depressed;1.0;0.7204406779661018;0.0708356566335961;0.019634642276923717;0.0028454705680654026;0.0010101702083510835;2.8000489615525E-4;0.876195588914987;0.032756926217281455;0.009079756706354311;0.3044857533450729;0.10410172662425113;0.02885552643706056
Greek blogs;removal;Salton;1.0;0.4196348147176496;0.0018666514608842838;5.174093871923966E-4;0.0010505017399220012;2.5259184352392175E-4;7.001488692784513E-5;0.514318589344409;0.04572567480089349;0.012674510412608708;0.1316382670226559;0.07820895406285329;0.02167841605280149
Greek blogs;localTriadClosure;Resource Allocation;1.0;0.8161499428096082;0.08452961428942572;0.023430413682253393;0.03498906946641201;0.031188172204376786;0.008644920278943218;0.9708586747780223;0.01852149056146305;0.005133895256887718;0.7596473613895327;0.15656670940740305;0.04339807771657502
Greek blogs;removal;Common Neighbours;1.0;0.41959242649718703;0.0018788700455160052;5.207962060598366E-4;0.0010506009986581053;2.530370780257008E-4;7.01382996353322E-5;0.5037287886870563;0.04536584226682335;0.012574769922835155;0.03991307637682592;0.05023069854268654;0.013923239284802184
Greek blogs;localTriadClosure;Common Neighbours;1.0;0.8038875948840594;0.08200828249711006;0.022731536165530083;0.06555801512044168;0.05988196421229483;0.01659843364239126;0.9563274061353654;0.018889048939039577;0.005235777241224103;0.7788761733672512;0.17076491730741725;0.04733362015859923
Greek blogs;removal;Sorensen;1.0;0.4195387800670927;0.0018627433043692445;5.163261014746972E-4;0.0010498712349808596;2.5111129340583873E-4;6.960449937271899E-5;0.5137378796618638;0.04538274767143194;0.012579455861920228;0.12669257837142994;0.07435883434672576;0.0206112173150172
Karate club;removal;Salton;1.0;0.313943494345889;0.014700800303866538;0.0040748539488234484;0.015235970634457615;8.977498658191119E-4;2.488435670285628E-4;0.5105464060428608;0.04175741062074704;0.011574563700170785;0.4878715622986994;0.08441390140851511;0.023398339708050487
Karate club;localTriadClosure;Adamic-Adar;1.0;0.3790135440180587;0.09144849941351507;0.025348230793335164;0.043827031477296406;0.03046634649533212;0.008444840400292713;0.5297643764181383;0.09769229599100637;0.027078922906250198;0.34733594813939467;0.08006759675700406;0.022193605523113537
Karate club;localTriadClosure;Resource Allocation;1.0;0.49378329571106083;0.12139080479615114;0.03364781440805997;0.06896151749325805;0.0399113446500097;0.011062860319731754;0.6817855558669891;0.12345515688066451;0.034220023612284635;0.5385308669226414;0.10062234710761668;0.027891091639651318
Karate club;removal;Leicht-Holme-Newman;1.0;0.31432929834448264;0.01476465321497202;0.004092553072788394;0.015218225697940095;8.989067012872246E-4;2.491642254606169E-4;0.538898259177628;0.050102617707018876;0.013887737088445451;0.5583940419295197;0.08510593133699088;0.023590160617692514
Karate club;removal;Jaccard;1.0;0.31365820736955363;0.013948022038138198;0.003866194459184316;0.01519720208729685;8.466321529260143E-4;2.3467445990978393E-4;0.5287955716515724;0.044662467935880114;0.01237980450525913;0.5190335466267334;0.09670362831284328;0.026804878207379118
Karate club;localTriadClosure;Leicht-Holme-Newman;1.0;0.15611738148984197;0.06862645530216063;0.019022282909877685;0.014298308454141715;0.002299087288989781;6.372744833331121E-4;0.26175572632732874;0.10412745725432039;0.028862658603838985;0.5192003231087541;0.07207180767171883;0.019977285863321648
Karate club;localTriadClosure;Jaccard;1.0;0.15032957110609482;0.05684616476367241;0.01575695296682549;0.013785948609239746;8.344223280294004E-4;2.3129006911703747E-4;0.24888982890968145;0.08346251498297144;0.02313462884518243;0.4684537790161217;0.07477551447521703;0.02072671515403841
Karate club;localTriadClosure;Salton;1.0;0.1574356659142212;0.05709665172632624;0.015826384410542897;0.013881361995562537;8.739931891365772E-4;2.4225855221373754E-4;0.2520254830028124;0.08122480546114438;0.02251436741091626;0.44249863819730856;0.0645500633062841;0.017892364696038613
Karate club;removal;Resource Allocation;1.0;0.3140559819303523;0.013403572369983114;0.003715280710656364;0.015224297926834727;8.960125948978484E-4;2.483620200972828E-4;0.44107429142139276;0.042309617147333514;0.011727627540160173;0.1507128420279987;0.06593644969134485;0.018276651396013307
Karate club;removal;Hub Depressed;1.0;0.3128816138502672;0.014329423336219425;0.003971913505321138;0.015227302587485059;9.076402324912389E-4;2.515850368027375E-4;0.5361292668693085;0.04525688285187141;0.012544567913889993;0.5256155853562801;0.10481944425383191;0.029054467614179215
Karate club;removal;Sorensen;1.0;0.3136797411762763;0.013839885257332152;0.0038362204727908898;0.015213709885560225;8.961914834772001E-4;2.484116054816771E-4;0.528638112524882;0.04220360357319425;0.011698242076628868;0.5192347304089618;0.0953060995580744;0.026417503000094215
Karate club;localTriadClosure;Hub Promoted;1.0;0.291176072234763;0.09451596844879151;0.02619848983045726;0.01785469724612583;0.007667100968167121;0.0021252119619601024;0.42232431591599523;0.11650010928389827;0.03229218277517838;0.3856495234291769;0.0925490396522902;0.02565328498393133
Karate club;removal;Hub Promoted;1.0;0.31432768839430403;0.014252852056522157;0.003950689029442855;0.015265895205509604;9.045240744563262E-4;2.507212818634651E-4;0.4633892628666076;0.044479030670940736;0.012328958289546436;0.343985081250187;0.08508636223356113;0.02358473633896364
Karate club;localTriadClosure;Sorensen;1.0;0.15032957110609482;0.05684616476367241;0.01575695296682549;0.013785948609239746;8.344223280294004E-4;2.3129006911703747E-4;0.24888982890968145;0.08346251498297144;0.02313462884518243;0.4684537790161217;0.07477551447521703;0.02072671515403841
Karate club;removal;Common Neighbours;1.0;0.31381992022492716;0.01450439913160796;0.004020414321334534;0.015210225726148448;8.995711749369235E-4;2.493484081594767E-4;0.4686150234907196;0.043986867145541064;0.012192537520371425;0.23102740413166964;0.14201547497391212;0.03936468131189282
Karate club;localTriadClosure;Hub Depressed;1.0;0.1499051918735891;0.05744586312300882;0.01592318087123435;0.013773076199349305;8.219687169915043E-4;2.2783810425349633E-4;0.2519216679204548;0.08488568828917102;0.02352911235946445;0.47340117038484864;0.08307253629276534;0.02302653226724814
Karate club;removal;Adamic-Adar;1.0;0.3128484023202252;0.015177864151432345;0.004207089300839158;0.015224941921801937;8.688945824852233E-4;2.408452905533297E-4;0.44409791497078316;0.043673013042306995;0.012105541601409012;0.1609135928498376;0.07588375212559784;0.02103390295827661
Karate club;localTriadClosure;Common Neighbours;1.0;0.2877471783295711;0.07590634114217994;0.021040164314224386;0.026843905309043112;0.020650733697547434;0.0057240913429332275;0.4230337492189855;0.08951327909445893;0.024811815088342883;0.30054944038694736;0.10667215320477501;0.02956801233478775
Les Miserables;localTriadClosure;Jaccard;1.0;0.7196922492401218;0.0833393987342979;0.023100502762132394;0.030952186148609465;0.014122982038856778;0.003914690897138565;0.823386034662019;0.05945780547517118;0.016480862838817955;0.5874464645206247;0.10914201265669538;0.03025262244666374
Les Miserables;localTriadClosure;Leicht-Holme-Newman;1.0;0.5418506838905774;0.07972428879163176;0.02209844541009629;0.004866086798281301;0.0012878073879937504;3.569619960697063E-4;0.6676328446043079;0.07397249813080804;0.020504130379444603;0.37083514302979814;0.053806143810543175;0.014914302149909993
Les Miserables;removal;Common Neighbours;1.0;0.4114678133589738;0.1055453823052575;0.029255687375981894;0.004006602933514822;0.0025567648826691864;7.086990682825237E-4;0.4528392897044961;0.10306826167500799;0.028569064568159015;0.011933175620966196;0.006514820877988234;0.0018058162162481416
Les Miserables;removal;Hub Promoted;1.0;0.40674702210996067;0.09647008600595847;0.026740143582613375;0.003694880309016231;0.001891810011540799;5.24382981647823E-4;0.4782690084973559;0.10123785340028879;0.0280617012796286;0.1898293418424315;0.0769457361780988;0.02132826991929049
Les Miserables;localTriadClosure;Common Neighbours;1.0;0.8492993920972646;0.07160244871330121;0.01984718619761701;0.25311787711358413;0.11850508495119531;0.03284793367623861;0.936409689407857;0.030081885275499837;0.008338273187119221;0.6909538991499121;0.1551211626549894;0.042997392599402696
Les Miserables;removal;Sorensen;1.0;0.40591332987904005;0.09820585228190419;0.02722127344748962;0.003607638957156343;0.0016034560285638272;4.4445533540371756E-4;0.46466429187130825;0.10141866662506875;0.028111820148517687;0.07547335800761674;0.03332445383566054;0.009237067336321179
Les Miserables;localTriadClosure;Sorensen;1.0;0.7196922492401218;0.0833393987342979;0.023100502762132394;0.030952186148609465;0.014122982038856778;0.003914690897138565;0.823386034662019;0.05945780547517118;0.016480862838817955;0.5874464645206247;0.10914201265669538;0.03025262244666374
Les Miserables;localTriadClosure;Hub Promoted;1.0;0.7472275835866262;0.08089108817912638;0.022421865699695537;0.014367917438003348;0.007150607246248159;0.0019820472063821052;0.8782019382157705;0.05081122797827389;0.014084153834630414;0.678608344475041;0.15668894857478416;0.04343196068509427
Les Miserables;localTriadClosure;Salton;1.0;0.7431994680851065;0.08215325934015452;0.022771721696192133;0.030997882561944544;0.014006237519181357;0.0038823309672592525;0.8444149698895519;0.054541431034813896;0.015118113370211446;0.5962915200900474;0.10704873087527746;0.02967239433957439
Les Miserables;removal;Jaccard;1.0;0.4057857039313525;0.09658609149034464;0.026772298662361776;0.0035445732351386096;0.0014604864933436708;4.048262020836711E-4;0.46461403645040805;0.10012326254392351;0.027752752456537112;0.0742190336675212;0.03138444314919426;0.008699323809227106
Les Miserables;removal;Leicht-Holme-Newman;1.0;0.4039964781549807;0.09380968126589442;0.02600271701151253;0.003485755728124903;0.001298890004643204;3.600339406770652E-4;0.4990690597656455;0.10696047572624696;0.02964793126034759;0.2747696453437546;0.10462278513533366;0.028999956487640477
Les Miserables;localTriadClosure;Adamic-Adar;1.0;0.8791481762917931;0.07226969709574041;0.020032138013152744;0.2846677212076797;0.11326231390809682;0.031394711685179516;0.9599842750455511;0.024286381813097228;0.006731841586046462;0.6629535211207727;0.12749055884058091;0.035338579967827424
Les Miserables;removal;Resource Allocation;1.0;0.4165289071133277;0.11952002522754496;0.033129260767785836;0.004722499259348606;0.004172133691017602;0.0011564564577746792;0.45325856694932154;0.11556563334730083;0.03203315926070189;0.008934278349017534;0.005766890147608528;0.001598500394854897
Les Miserables;removal;Salton;1.0;0.4062665671571591;0.09633238716358848;0.026701975410814444;0.0035627176394655386;0.0014629689276320524;4.055142977623836E-4;0.4618365930646719;0.0980808888260427;0.027186635344729874;0.0749998863833968;0.02936553115026305;0.008139709954122352
Les Miserables;removal;Adamic-Adar;1.0;0.41784568847526243;0.1146397303850628;0.03177651205348076;0.004529077968957986;0.0037510171651187435;0.0010397289121306203;0.4552701156766163;0.11130902710850513;0.030853288207274877;0.010716491161386106;0.006642394357680813;0.0018411777807034947
Les Miserables;removal;Hub Depressed;1.0;0.40745017965376445;0.09899450134389728;0.02743987581457662;0.0036669197850306406;0.001745475722999671;4.8382118629078716E-4;0.4684362344812499;0.10276008108116078;0.028483641265765147;0.07432730306713858;0.03269356372693205;0.00906219352008753
Les Miserables;localTriadClosure;Hub Depressed;1.0;0.7070535714285717;0.08147122791915727;0.022582672231426505;0.03172068200707774;0.014384299136800565;0.003987124301201013;0.8125762317559988;0.06002830685416649;0.01663899775317339;0.5907448381031916;0.12044189332340215;0.033384789567106374
Les Miserables;localTriadClosure;Resource Allocation;1.0;0.8836029635258359;0.07236725725562235;0.0200591803097982;0.33262918924139073;0.11269137383489367;0.031236455170993577;0.963962916399729;0.02405514783122519;0.0066677467963304465;0.6479279339432458;0.14946695236206656;0.041430125466773535
Madrid bombing;localTriadClosure;Salton;1.0;0.4282591128678085;0.07284012045801495;0.020190251302376477;0.010851917140615256;0.005875452646999476;0.0016285923844196418;0.6630227922156621;0.07837647325368655;0.021724850003481788;0.508855209281704;0.16758828632808903;0.046453102974329606
Madrid bombing;removal;Salton;1.0;0.4576390637949919;0.0034685893203181837;9.614439075829044E-4;0.005179413805654609;0.0018643654445981521;5.167757358062085E-4;0.717653911049045;0.07201621989279919;0.019961877717114978;0.29888218107606845;0.19669302329408034;0.054520524468664476
Madrid bombing;removal;Hub Depressed;1.0;0.45749714249823514;0.003496921897387836;9.692972972736854E-4;0.005174477330387146;0.0018637657145094198;5.166094991068598E-4;0.7157120312998476;0.07268354557934355;0.020146850960255452;0.2907121585436423;0.19760282889565603;0.054772709715155264
Madrid bombing;removal;Resource Allocation;1.0;0.45764712674234703;0.0034079016739208537;9.446221502325974E-4;0.005180941848449923;0.0018770163311709995;5.202823826582119E-4;0.7084948322347975;0.07427183098369505;0.020587101213167064;0.09926604993247294;0.16772245919219222;0.04649029379481658
Madrid bombing;removal;Leicht-Holme-Newman;1.0;0.45751516163966527;0.003465758847904844;9.606593406578303E-4;0.005185353085875675;0.0019045914131233643;5.279258054148064E-4;0.7264360479806602;0.07028687042996125;0.019482526502087084;0.4845677208030609;0.17368040466994447;0.04814175202532585
Madrid bombing;removal;Jaccard;1.0;0.45750580851351125;0.003421780027217475;9.484690335018729E-4;0.00518390222098722;0.0019076425274112243;5.287715311472298E-4;0.7165914121330326;0.07234493756423557;0.020052993606985838;0.29395601680403294;0.19791683933018814;0.05485974896694269
Madrid bombing;localTriadClosure;Adamic-Adar;1.0;0.5174646464646466;0.08754847243051385;0.02426719846695082;0.04619752245466234;0.02321912626310965;0.006436013440477625;0.7868580725856822;0.06681421158504887;0.018519954579836965;0.3653947041797441;0.12058524553818656;0.03342452477378986
Madrid bombing;localTriadClosure;Sorensen;1.0;0.4267250768555117;0.07430105164162358;0.020595200766312882;0.010893606942999647;0.006047635389385903;0.0016763190056395794;0.6597417613171301;0.08119006184371187;0.02250473697150038;0.4994692518226164;0.1691088044045471;0.04687456908229946
Madrid bombing;localTriadClosure;Hub Promoted;1.0;0.44365920070267895;0.07073576309633638;0.01960695320106724;0.01070197315822992;0.0178236277609684;0.004940457557609219;0.6911066714369892;0.06856134836004205;0.019004236186250134;0.4753892561378747;0.14502619538419795;0.040199210432693804
Madrid bombing;removal;Sorensen;1.0;0.45777230590576656;0.003622116927941104;0.001003999589263114;0.005180976831415269;0.0018512016114794775;5.131269074256764E-4;0.7170093551332051;0.07237686797968867;0.02006184426659669;0.29394461297379043;0.19726214610760046;0.054678277264165555
Madrid bombing;removal;Hub Promoted;1.0;0.45780691963553977;0.0036785123542660485;0.0010196316039089656;0.005197098240242821;0.0019227087759843945;5.329476821882171E-4;0.7224978804647432;0.07070160128593071;0.01959748403033142;0.39025582622777477;0.18114779092862437;0.05021160589413655
Madrid bombing;removal;Adamic-Adar;1.0;0.457428466924302;0.0032590664434278167;9.033671291342505E-4;0.005169709858339068;0.0018631149640108765;5.164291202714307E-4;0.7077800260673015;0.07462060709031164;0.020683777017608;0.08471907660531924;0.16884257322160529;0.04680077356336944
Madrid bombing;localTriadClosure;Common Neighbours;1.0;0.49041721563460683;0.08656105838097636;0.02399350125620622;0.06634937899606226;0.035544537723505173;0.00985244319410517;0.7453310734398303;0.07422331593960164;0.0205736535290332;0.35991096553287993;0.15838634507591406;0.0439024549910083
Madrid bombing;localTriadClosure;Jaccard;1.0;0.4267250768555117;0.07430105164162358;0.020595200766312882;0.010893606942999647;0.006047635389385903;0.0016763190056395794;0.6597417613171301;0.08119006184371187;0.02250473697150038;0.4994692518226164;0.1691088044045471;0.04687456908229946
Madrid bombing;localTriadClosure;Leicht-Holme-Newman;1.0;0.3913798858146685;0.05852519628960586;0.016222356761328396;0.0038344732723517676;5.295886675559963E-4;1.4679448932281009E-4;0.6153054528097407;0.06915950022030766;0.019170035422986814;0.36298341256282607;0.09539822114934837;0.026443037802432554
Madrid bombing;removal;Common Neighbours;1.0;0.45760488513330516;0.003423240725110544;9.488739183009709E-4;0.005181864921944203;0.0018909367864024832;5.241409359884353E-4;0.7073835128257745;0.07480934197444397;0.020736091658443243;0.05971465278216168;0.15092468314355045;0.04183418782450033
Madrid bombing;localTriadClosure;Hub Depressed;1.0;0.42574527887571373;0.0731327196467056;0.020271355659609674;0.011285326443487145;0.007473343566166801;0.002071505150199173;0.657517139725335;0.0800387114465287;0.022185598923539322;0.4990901819205063;0.18832082661166114;0.05219986994601856
Madrid bombing;localTriadClosure;Resource Allocation;1.0;0.5179986824769434;0.08780172295152251;0.024337395929962563;0.03900908577096371;0.020489088043755523;0.005679285453658555;0.7881192037381178;0.06720460108479077;0.018628165028365007;0.4146182760558355;0.14660361188715293;0.04063644797984386
SmallWorld(100,10,.25);removal;Salton;1.0;0.293796449598293;0.00976245274707573;0.0027060138430804316;0.0015168774903738277;1.3369289859734853E-4;3.7057780836310874E-5;0.34767051796280674;0.03599921736106523;0.009978473959659744;0.044802370214754694;0.04594896278870599;0.012736402685141878
SmallWorld(100,10,.25);localTriadClosure;Adamic-Adar;1.0;0.813285941043084;0.09453959790239662;0.026205039580834186;0.02063588701827539;0.009901925852688065;0.00274467381555891;0.9670727621013778;0.014903287768372091;0.00413098061045225;0.5292023585194934;0.17083826068957045;0.04735394990692649
SmallWorld(100,10,.25);localTriadClosure;Salton;1.0;0.8109430839002268;0.09320095420336978;0.025833986478261774;0.038372439969571716;0.029664621201613613;0.008222613486692556;0.9489694279744608;0.021823512781191268;0.0060491691197415215;0.6237410442845058;0.136556376008114;0.03785149627992217
SmallWorld(100,10,.25);removal;Resource Allocation;1.0;0.2936998118115889;0.009786220537859647;0.0027126019385669865;0.0015164132578432824;1.3314484551095067E-4;3.690586827120476E-5;0.35346364389267165;0.03810014011700768;0.010560820036830348;0.06069305770875912;0.06145084236534141;0.017033304479694127
SmallWorld(100,10,.25);removal;Hub Depressed;1.0;0.29361858757021175;0.00988015581878205;0.0027386394700270812;0.001516477739995938;1.3337743316807683E-4;3.697033828055784E-5;0.34830160428770723;0.03593437856372286;0.009960501561972113;0.04609302037452502;0.04787209570696232;0.01326946793356975
SmallWorld(100,10,.25);localTriadClosure;Hub Depressed;1.0;0.7913263038548751;0.09299164589085684;0.025775969174024225;0.03803012260206696;0.030020230190768597;0.00832118326954405;0.9281959673816296;0.029249655136650694;0.008107590761841506;0.6285124816846305;0.15204971614475726;0.04214603106247143
SmallWorld(100,10,.25);localTriadClosure;Resource Allocation;1.0;0.8159405895691612;0.09466210748231661;0.026238997503885107;0.022521934757239827;0.011706182118941998;0.0032447881371785686;0.970337458725655;0.014610138446077274;0.004049723763963847;0.5628037257058786;0.1740016000287064;0.04823078283650221
SmallWorld(100,10,.25);removal;Common Neighbours;1.0;0.29372499763074805;0.009683139250008476;0.0026840292633270083;0.0015165399306039358;1.3373580863103795E-4;3.706967489082555E-5;0.35457296660861426;0.03814815476467509;0.010574129018151418;0.05964719272232166;0.05610260798564656;0.015550849543169284
SmallWorld(100,10,.25);localTriadClosure;Common Neighbours;1.0;0.7942419501133788;0.09589815845633724;0.026581613353929022;0.016531265600603015;0.007863292827563697;0.002179593570883726;0.9469349038377853;0.020530383112473512;0.0056907318627216165;0.4441186979749904;0.12579623953439736;0.034868938616835536
SmallWorld(100,10,.25);localTriadClosure;Leicht-Holme-Newman;1.0;0.8035784580498867;0.0922032943997218;0.025557449289370898;0.053854475060998455;0.04560052907763267;0.012639821787903455;0.935845936539893;0.026166709795557252;0.007253041911609364;0.7029117374540261;0.19019404543133994;0.052719099712194684
SmallWorld(100,10,.25);localTriadClosure;Jaccard;1.0;0.8052804988662132;0.09265910563765245;0.025683793718545362;0.03809730215207624;0.029502839040670564;0.008177769759566042;0.9424200997687642;0.023432473641562066;0.006495150316674039;0.6163056465367128;0.14687899102095534;0.04071277918138417
SmallWorld(100,10,.25);removal;Hub Promoted;1.0;0.2937200793479333;0.009664148102282166;0.0026787651857458107;0.0015166894875666625;1.3352271788037663E-4;3.7010609148223656E-5;0.3483113480332377;0.03652956545709838;0.010125478951816752;0.0461743317646755;0.04389503521424682;0.01216708300768316
SmallWorld(100,10,.25);removal;Sorensen;1.0;0.2935851109025885;0.009788538866956817;0.0027132445466074334;0.001516363287732233;1.3358999765983749E-4;3.702925815163471E-5;0.3474621903267638;0.036139855722665606;0.01001745692461932;0.0446909748525199;0.046394858765991205;0.01285999874428481
SmallWorld(100,10,.25);localTriadClosure;Hub Promoted;1.0;0.8174013605442175;0.09417989388567984;0.026105334714253522;0.025830117100760806;0.016151752665928294;0.00447703742454531;0.9582836026033863;0.017951622877853658;0.004975935993931683;0.49551955173599366;0.11094275458017111;0.030751762642164327
SmallWorld(100,10,.25);localTriadClosure;Sorensen;1.0;0.8052804988662132;0.09265910563765245;0.025683793718545362;0.03809730215207624;0.029502839040670564;0.008177769759566042;0.9424200997687642;0.023432473641562066;0.006495150316674039;0.6163056465367128;0.14687899102095534;0.04071277918138417
SmallWorld(100,10,.25);removal;Adamic-Adar;1.0;0.29360614021719283;0.009836088949687325;0.0027264247570977654;0.0015161953551375243;1.333613151560679E-4;3.696587059556627E-5;0.35334440279195667;0.03833567721270805;0.01062610758884591;0.060163433142284575;0.0607151387372979;0.016829377838155548
SmallWorld(100,10,.25);removal;Leicht-Holme-Newman;1.0;0.29368116279619305;0.009707233482110096;0.0026907078437303712;0.0015165534517991633;1.337422660580456E-4;3.707146479827259E-5;0.34582099240646325;0.03576901504345241;0.009914665132686821;0.03811465910384379;0.041080691072056;0.011386986611289139
SmallWorld(100,10,.25);removal;Jaccard;1.0;0.2937281560036394;0.0096697384742252;0.0026803147577906384;0.001516736938432503;1.3402950258365086E-4;3.715108270113609E-5;0.34763048766659826;0.03609121319296429;0.010003973903277818;0.04471082090681746;0.046417864146891565;0.012866375510533474
SmallWorld(1000,10,.25);localTriadClosure;Hub Promoted;1.0;0.8624226302075771;0.03486409317091406;0.009663833586820589;0.021456007394627736;0.010324197695709103;0.002861721598771002;0.9941468163904601;0.00197916823368741;5.485974454265527E-4;0.8968781589128056;0.04133077990629137;0.011456307699439193
SmallWorld(1000,10,.25);removal;Adamic-Adar;1.0;0.47511346835488666;3.035899595024057E-4;8.415084347320575E-5;7.883037715370149E-5;8.45469548262072E-6;2.3435220233823253E-6;0.5491693177147596;0.021496023406592835;0.005958393696383845;0.005761341419587855;0.0023210751578328958;6.433692096289325E-4
SmallWorld(1000,10,.25);localTriadClosure;Common Neighbours;1.0;0.8600278478199719;0.03458595697234511;0.00958673816591678;0.01158217564479108;0.004231511289859217;0.0011729150884689395;0.992772159472838;0.002194510787468984;6.082873560088887E-4;0.7509369035488891;0.09102416547184734;0.025230611425539944
SmallWorld(1000,10,.25);localTriadClosure;Leicht-Holme-Newman;1.0;0.8618714695981288;0.03481473817698477;0.009650153080470604;0.024189831480485136;0.015816066549010663;0.004383989980133237;0.9932273205808815;0.0018047164730102764;5.00241884424377E-4;0.7892124359216878;0.23446049112922063;0.0649891324535377
SmallWorld(1000,10,.25);localTriadClosure;Jaccard;1.0;0.8616013397383986;0.034774800027334386;0.009639082790183837;0.01940667465135797;0.010789076897021323;0.0029905795391577416;0.9930841963413086;0.0018616658244492198;5.160274392783449E-4;0.8301821168978024;0.15331239616602887;0.042496028107831325
SmallWorld(1000,10,.25);removal;Sorensen;1.0;0.4750841190349158;3.537052652381117E-4;9.804209750377203E-5;7.883015212002848E-5;8.454076491171159E-6;2.343350447706145E-6;0.5484937583284646;0.021538080023696338;0.005970051195889725;0.004005449770704037;0.0014583825284260213;4.0424301276229685E-4
SmallWorld(1000,10,.25);removal;Hub Promoted;1.0;0.47510326816489673;3.151363745028327E-4;8.73513464245226E-5;7.882980105288884E-5;8.453455974256764E-6;2.3431784491926847E-6;0.5485389721288455;0.021473548961470346;0.005952164098024434;0.003876238894351991;0.0014836554795118232;4.112483173988965E-4
SmallWorld(1000,10,.25);removal;Common Neighbours;1.0;0.4750895945049103;3.607130123422413E-4;9.998454589905485E-5;7.883024752232083E-5;8.45429612143608E-6;2.343411326109619E-6;0.5493053829921486;0.021481933750560487;0.005954488242984422;0.005738970199328572;0.00197633944271172;5.478133445722165E-4
SmallWorld(1000,10,.25);localTriadClosure;Hub Depressed;1.0;0.8611016205188983;0.03477554193368782;0.009639288436133138;0.017331642771970333;0.010599735772704101;0.002938096857116562;0.9927458095476445;0.001780559383172037;4.935458807453432E-4;0.7837313205252028;0.20296883555985953;0.056260090877614265
SmallWorld(1000,10,.25);localTriadClosure;Resource Allocation;1.0;0.861694993298305;0.03476835334790439;0.009637295861813331;0.015205638046517414;0.007906709278161225;0.0021916279970036904;0.99441569239168;0.002079547597810821;5.764211856191929E-4;0.9359810155293392;0.031627970328178864;0.008766826099335098
SmallWorld(1000,10,.25);localTriadClosure;Salton;1.0;0.862116043927884;0.03484770384023739;0.00965929069613124;0.019836355711203065;0.01083220005592675;0.0030025326689683204;0.9937391240671326;0.0018240657670351025;5.056052350946988E-4;0.8428801125431126;0.1428605309236793;0.039598918870577295
SmallWorld(1000,10,.25);removal;Hub Depressed;1.0;0.4751068117048932;3.1835908776505753E-4;8.824463696592588E-5;7.883034179169368E-5;8.454329422186738E-6;2.34342055660677E-6;0.5485981337188381;0.021538191409801732;0.005970082070542943;0.004260286691835407;0.0015374451920138947;4.26158065022466E-4
SmallWorld(1000,10,.25);removal;Salton;1.0;0.47508996487491023;3.485454003187024E-4;9.661185591775985E-5;7.8830209292659E-5;8.45397860953484E-6;2.343323316300777E-6;0.5484776876810816;0.021500514150573122;0.00595963846710809;0.003976660231232271;0.0014669883979076235;4.0662843808032817E-4
SmallWorld(1000,10,.25);localTriadClosure;Adamic-Adar;1.0;0.8616322906583678;0.03481959930140971;0.009651500515416269;0.014228923358783422;0.0064501927722554935;0.0017879022192951476;0.9943106701760895;0.0020814622919598496;5.7695191176013E-4;0.8846626409401991;0.0514051245093149;0.014248773554283941
SmallWorld(1000,10,.25);removal;Resource Allocation;1.0;0.47510833322489177;3.5183921119744425E-4;9.752485371301517E-5;7.883070709256167E-5;8.454618637964699E-6;2.343500723130396E-6;0.5491508305893459;0.02147111381013738;0.005951489108512299;0.005782466390216079;0.002345885995744636;6.502464230287825E-4
SmallWorld(1000,10,.25);removal;Jaccard;1.0;0.47511637125488354;3.525817453885088E-4;9.773067369002689E-5;7.883037543121777E-5;8.454388148793457E-6;2.3434368347916534E-6;0.5485350237278159;0.021569761397196376;0.005978832824593084;0.004005471923268489;0.0014584165471962;4.042524422843046E-4
SmallWorld(1000,10,.25);localTriadClosure;Sorensen;1.0;0.8615996880884004;0.0347853210192529;0.00964199906035815;0.01940667465135797;0.010789076897021323;0.0029905795391577416;0.993120127560625;0.0019032164627046189;5.275446886029695E-4;0.8301821168978024;0.15331239616602887;0.042496028107831325
SmallWorld(1000,10,.25);removal;Leicht-Holme-Newman;1.0;0.47509671161490324;3.59410324271949E-4;9.962345918829124E-5;7.883033552072296E-5;8.454094043041376E-6;2.3433553128363544E-6;0.5483180937683333;0.021515944560208364;0.0059639155584456;0.003092916755138005;0.0011551842072964644;3.2020072590758304E-4
WTC 9/11;localTriadClosure;Resource Allocation;1.0;0.6426007604562736;0.1192466960685666;0.03305349779027646;0.12583281506094018;0.06802085997147869;0.018854420448405483;0.803414586128872;0.08565331507497305;0.02374188764888358;0.39452537308091734;0.12462689370437152;0.03454481248937785
WTC 9/11;removal;Salton;1.0;0.44064936973070756;0.006243223512968133;0.001730533267533362;0.017753099368010797;0.00284527971874611;7.886713007311874E-4;0.5667756959996011;0.06013160493632235;0.016667630520728772;0.09265866650367086;0.04705350322470594;0.013042565673838878
WTC 9/11;removal;Hub Depressed;1.0;0.4396739486042691;0.0066518679806841586;0.0018438037350261784;0.017665589162099506;0.0028194085729446477;7.815001849789416E-4;0.5655338844359054;0.05953767236390079;0.016503000810914242;0.08711965411049707;0.0410154600447946;0.01136890549301478
WTC 9/11;removal;Leicht-Holme-Newman;1.0;0.44093765930405193;0.006377135278561257;0.0017676517152057341;0.01773793787803313;0.002807393297203409;7.78169720460795E-4;0.5770831513187674;0.061220342501084976;0.01696941317699943;0.20350563090923096;0.09181887243826244;0.025450892958063197
WTC 9/11;removal;Jaccard;1.0;0.44040646518142185;0.005514531057411342;0.0015285500238576776;0.017716180041564947;0.0028033211838414886;7.77040988223781E-4;0.5660208847331543;0.060485333871820604;0.016765679179293915;0.08992147091252566;0.04251207582017951;0.011783746221148111
WTC 9/11;localTriadClosure;Adamic-Adar;1.0;0.6104220532319391;0.11194785480910135;0.031030362211722624;0.10305501897056633;0.056309412622900346;0.01560817286403141;0.7633519017792975;0.07982595634760396;0.0221266262188521;0.30233024808806086;0.09740811241057186;0.027000151236613968
WTC 9/11;localTriadClosure;Sorensen;1.0;0.401980988593156;0.07034129420846578;0.019497612003839714;0.02770946676949115;0.01767423047795235;0.0048990467434999125;0.5104070931073726;0.06738762612967798;0.01867889698250876;0.1298416396155686;0.07556135504541239;0.020944539046916136
WTC 9/11;localTriadClosure;Hub Promoted;1.0;0.4924429657794678;0.08960331433393597;0.02483677158346783;0.036628181529100995;0.02286024443772606;0.006336536473707275;0.6301563712311586;0.07529247241690612;0.020870008584771796;0.32232690429630706;0.16783481112020718;0.04652143616040665
WTC 9/11;localTriadClosure;Salton;1.0;0.4224277566539925;0.07165980405628358;0.019863084287585375;0.028457907007106535;0.017376253557609116;0.004816451755103293;0.5366745384254401;0.06508780642095563;0.018041419482783493;0.1345145853436795;0.07092900165775641;0.019660516197556637
WTC 9/11;removal;Resource Allocation;1.0;0.44069791121883334;0.005928249625453637;0.0016432269602041517;0.017732855199346524;0.0028156362081362646;7.804545388019917E-4;0.5622864495862331;0.062439643161500115;0.017307386076991067;0.06638157541179028;0.03966402845116005;0.010994307766900637
WTC 9/11;removal;Hub Promoted;1.0;0.4403329347008139;0.006256022031206215;0.0017340808357951946;0.01770507713510796;0.002813536112769402;7.798724220653734E-4;0.5724298442822491;0.060687704509615546;0.016821773458210672;0.1717174163178618;0.08335745233312887;0.023105506964418408
WTC 9/11;localTriadClosure;Common Neighbours;1.0;0.4874600760456274;0.07784044227325247;0.02157626979613491;0.060135392047605436;0.03292713667035766;0.009126936636869127;0.6182702466846726;0.06498007497082328;0.01801155784832072;0.18912341729063503;0.11333896391175456;0.03141595798222634
WTC 9/11;removal;Sorensen;1.0;0.44000382660929577;0.0060571227172168726;0.0016789487587466696;0.017686265464839382;0.002754959121313768;7.636357084164975E-4;0.5654077672282207;0.059592204433670685;0.016518116329474204;0.08961865072797805;0.041828746271001624;0.01159433693360865
WTC 9/11;localTriadClosure;Leicht-Holme-Newman;1.0;0.3903916349809887;0.07585087905262247;0.02102479100733144;0.02206259925009215;0.011369601014222328;0.0031514926148044856;0.5032476220563123;0.06851875767910488;0.018992430651802172;0.22705835909815644;0.09177202725872863;0.025437908136770406
WTC 9/11;localTriadClosure;Jaccard;1.0;0.401980988593156;0.07034129420846578;0.019497612003839714;0.02770946676949115;0.01767423047795235;0.0048990467434999125;0.5104070931073726;0.06738762612967798;0.01867889698250876;0.1298416396155686;0.07556135504541239;0.020944539046916136
WTC 9/11;removal;Common Neighbours;1.0;0.44060799410340756;0.0067819902908040864;0.0018798717992310067;0.017754408478932015;0.0028074313767108812;7.781802755617544E-4;0.5662598921497888;0.05983628011712564;0.01658577065726455;0.05859035656871917;0.022712209896841484;0.006295503392445221
WTC 9/11;localTriadClosure;Hub Depressed;1.0;0.39281178707224335;0.07112807309576;0.01971569598494777;0.02893520293219382;0.023761271454195616;0.006586288420551414;0.4993033285122123;0.07170136882076301;0.01987460545249953;0.13855691450223132;0.12813290254593768;0.03551662855907224
WTC 9/11;removal;Adamic-Adar;1.0;0.4403153678477087;0.006693771484621273;0.0018554187937276276;0.017707146742647988;0.0028061659395258835;7.778295142696007E-4;0.561511949399721;0.06189730750195865;0.017157058301754975;0.05964963138915296;0.02509185825274616;0.006955108264250671


==> figures/plots/runtime/res.csv <==
basic
graph;size;heuristic;toHideSizeMean;toHideSizeSD;toHideSizeC95;timeMean;timeSD;timeC95
SmallWorld;3162;localTriadClosure;100.0;0.0;0.0;34001.92;3118.1836369271136;864.3164075051886
RandomGraph;31622;removal;100.0;0.0;0.0;30.1;5.9506302187247355;1.6494305441575887
RandomGraph;10000;removal;100.0;0.0;0.0;28.96;4.367882782309983;1.2107153376413466
ScaleFree;100000;removal;100.0;0.0;0.0;72.92;28.539684651376227;7.910796983566193
ScaleFree;316;removal;100.0;0.0;0.0;21.408163265306122;3.116240325979818;0.8725472912743492
SmallWorld;316227;localTriadClosure;100.0;0.0;0.0;1.101317094E7;384310.11906487244;106525.33017759725
SmallWorld;1000;localTriadClosure;100.0;0.0;0.0;7806.56;1411.2903621863222;391.1897302474655
ScaleFree;10000;removal;100.0;0.0;0.0;52.9;12.587692401707312;3.4891303214411464
ScaleFree;3162;removal;100.0;0.0;0.0;45.12;9.081057207175824;2.5171406355625026
ScaleFree;1000;removal;100.0;0.0;0.0;35.22;7.0916570701070984;1.965707051215923
SmallWorld;3162;removal;100.0;0.0;0.0;49.02;4.965843332204511;1.3764615458486298
ScaleFree;316227;removal;100.0;0.0;0.0;75.6;34.620225302559774;9.596236862437275
SmallWorld;316227;removal;100.0;0.0;0.0;62.78;24.160538073478413;6.696959481077961
SmallWorld;10000;removal;100.0;0.0;0.0;52.8;4.404543109109048;1.2208770617879592
SmallWorld;1000;removal;100.0;0.0;0.0;41.64;4.978995882705669;1.3801072468471425
RandomGraph;100000;localTriadClosure;100.0;0.0;0.0;2011347.34;82503.37558612009;22868.768968308657
RandomGraph;316227;removal;100.0;0.0;0.0;29.06;2.1392522057952865;0.5929704586233616
RandomGraph;1000;removal;100.0;0.0;0.0;26.8;3.026549190084312;0.8389166347140818
SmallWorld;100000;removal;100.0;0.0;0.0;60.12;12.562865915068903;3.4822487704355645
ScaleFree;3162;localTriadClosure;100.0;0.0;0.0;31469.9;2471.6532544028096;685.10732855657
SmallWorld;316;removal;100.0;0.0;0.0;31.979591836734695;3.935654891531966;1.1019833696289505
SmallWorld;10000;localTriadClosure;100.0;0.0;0.0;135081.54;6560.846211305368;1818.5737877637491
ScaleFree;100000;localTriadClosure;100.0;0.0;0.0;2033983.36;82828.40599788456;22958.862801942858
RandomGraph;31622;localTriadClosure;100.0;0.0;0.0;528180.68;30700.655338568915;8509.78749809504
RandomGraph;316;localTriadClosure;100.0;0.0;0.0;1876.0;566.092370049775;158.505863613937
SmallWorld;31622;removal;100.0;0.0;0.0;57.88;10.674530434637395;2.9588288796752003
RandomGraph;3162;removal;100.0;0.0;0.0;27.64;2.62114478806494;0.726544267612098
SmallWorld;316;localTriadClosure;100.0;0.0;0.0;1653.530612244898;547.4656676232363;153.29038693450616
ScaleFree;316;localTriadClosure;100.0;0.0;0.0;1666.7755102040817;640.0532269099194;179.21490353477745
RandomGraph;1000;localTriadClosure;100.0;0.0;0.0;7648.72;1391.0135878559918;385.56929515267564
ScaleFree;10000;localTriadClosure;100.0;0.0;0.0;131846.28;7320.413250739331;2029.1150294687704
SmallWorld;100000;localTriadClosure;100.0;0.0;0.0;2043625.74;97101.76276459866;26915.235447077925
ScaleFree;316227;localTriadClosure;100.0;0.0;0.0;1.09628628E7;414027.8181996471;114762.65611674587
ScaleFree;1000;localTriadClosure;100.0;0.0;0.0;6934.5;1370.3875108887996;379.85203830670696
RandomGraph;10000;localTriadClosure;100.0;0.0;0.0;134359.42;7139.948445444126;1979.0927375335887
ScaleFree;31622;removal;100.0;0.0;0.0;63.8;17.681628884240276;4.901097477096329
RandomGraph;100000;removal;100.0;0.0;0.0;29.54;3.69978377746592;1.025527741604292
ScaleFree;31622;localTriadClosure;100.0;0.0;0.0;507281.46;24349.088223759016;6749.2229163019665
RandomGraph;316227;localTriadClosure;100.0;0.0;0.0;1.09984286E7;425373.97310752334;117907.64980244078
RandomGraph;3162;localTriadClosure;100.0;0.0;0.0;34854.26;3196.905446271441;886.1369797893308
RandomGraph;316;removal;100.0;0.0;0.0;26.26530612244898;7.716337055841342;2.160574375635576
SmallWorld;31622;localTriadClosure;100.0;0.0;0.0;523939.04;31374.39067262343;8696.537404881534

